Understanding the Quality of Container Security Vulnerability Detection Tools

Virtualization enables information and communications technology industry to better manage computing resources. In this regard, improvements in virtualization approaches together with the need for consistent runtime environment, lower overhead and smaller package size has led to the growing adoption of containers. This is a technology, which packages an application, its dependencies and Operating System (OS) to run as an isolated unit. However, the pressing concern with the use of containers is its susceptibility to security attacks. Consequently, a number of container scanning tools are available for detecting container security vulnerabilities. Therefore, in this study, we investigate the quality of existing container scanning tools by proposing two metrics that reflects coverage and accuracy. We analyze 59 popular public container images for Java applications hosted on DockerHub using different container scanning tools (such as Clair, Anchore, and Microscanner). Our findings show that existing container scanning approach does not detect application package vulnerabilities. Furthermore, existing tools do not have high accuracy, since 34% vulnerabilities are being missed by the best performing tool. Finally, we also demonstrate quality of Docker images for Java applications hosted on DockerHub by assessing complete vulnerability landscape i.e., number of vulnerabilities detected in images.

==> table/data/bubble.csv <==
name,osfreq,bugfreq,pacfreq
debian:8,7,7395,224
debian:9,12,6061,150
ubuntu:16.04,8,4866,284
ubuntu:14.04,3,3530,235
debian:unstable,5,2183,74
ubuntu:18.04,4,721,109
alpine:3.7,8,478,28
alpine:3.6,8,435,29
alpine:3.8,8,332,25
alpine:3.5,2,165,27
alpine:3.9,14,116,18
alpine:3.4,1,15,5
centos:7,2,92,27

==> table/data/mostvulostable.csv <==
os,package,vulnerability
"alpine:v3.4","zlib",4
"alpine:v3.5","curl",21
"alpine:v3.6","openjdk8",51
"alpine:v3.7","openjdk8",119
"alpine:v3.8","openjdk8",102
"alpine:v3.9","openjdk8",12
"centos:7","systemd",6
"debian:8","tiff",584
"debian:9","glibc",238
"debian:unstable","tiff",293
"ubuntu:14.04","tiff",234
"ubuntu:16.04","chromium-browser",240
"ubuntu:18.04","binutils",90
"ubuntu:18.10","binutils",29


==> table/data/severityfreq.csv <==
severitylevel,num
"Medium",9567
"High",3295
"Low",326


==> table/data/test.csv <==
ID,DockerImage,VulApp,VulDep,DetectedVul,HighVulInPackage,MostVulPackage
P01,88250/solo:v3.0.0,0,5,152,120,mysql-8.0.12
P02,activiti/activiti-cloud-gateway:7.1.18,0,3,8,6,jackson-databind-2.9.9
P03,activiti/activiti-cloud-modeling:7.1.357,0,3,8,6,jackson-databind-2.9.9
P04,adrien1251/spi:latest,0,30,946,494,tomcat-8.5.11
P05,allegro/hermes-management:hermes-0.12.1,0,14,129,69,tomcat-8.5.5
P06,annoying34/annoying34-backend:latest,0,13,1009,566,mysql-5.1.13
P07,apache/bookkeeper:4.9.1,0,4,15,11,jackson-databind-2.9.7
P08,apache/nutch:latest,0,44,729,96,rdf4j-2.2.4
P09,appuio/example-spring-boot:renovate_configure,0,19,1293,538,mysql-5.1.38
P10,bo0tzz/complimentbot:latest,0,14,33,10,maven-3.0
P11,bo0tzz/potatosbot:latest,0,13,34,10,maven-3.0
P12,bo0tzz/remindmebot:latest,0,14,35,10,maven-3.0
P13,bo0tzz/topkekbot:latest,0,14,36,10,maven-3.0
P14,bptlab/argos-backend:2.1.1,0,3,3,1,jsoup-1.7.2
P15,broadinstitute/gatk:latest,0,14,113,60,hadoop-2.8.2
P16,broadinstitute/picard:2.20.8,0,13,70,41,gradle-5.6
P17,buremba/rakam:latest,0,56,989,536,mysql-5.1.44
P18,coco/methode-article-mapper:latest,0,6,33,18,jackson-2.3.3
P19,consol/sakuli-ubuntu-xfce:dev,0,8,396,268,mysql-5.1.25
P20,dfbnc/dfbnc:latest,0,11,166,144,gradle-4.4.1
P21,emcmongoose/nagaina:3.6.11,0,2,22,21,jackson-databind-2.9.1
P22,exemplator/exemplator:latest,0,6,48,15,jackson-databind-2.6.2
P23,garystafford/voter-service:0.2.110,0,7,108,69,tomcat-8.5.6
P24,gazgeek/springboot-helloworld:latest,0,26,564,324,tomcat-8.0.20
P25,goeuro/opentripplanner:1.1.0,0,13,49,14,jackson-2.5.3
P26,hashmapinc/drillflow:latest,0,3,24,12,tomcat-9.0.12
P27,hawkbit/hawkbit-update-server:0.3.0M4,0,1,7,7,jackson-databind-2.9.8
P28,iotaledger/iri:dev,0,2,3,2,jackson-databind-2.9.9.2
P29,ismisepaul/securityshepherd:dev,0,2,363,268,mysql-5.1.24
P30,jaegertracing/spark-dependencies:latest,0,10,203,112,hadoop-2.6.5
P31,jamesdbloom/mockserver:mockserver-snapshot,0,3,9,6,jackson-databind-2.9.9
P32,jmxtrans/jmxtrans:latest,0,7,30,22,jackson-databind-2.8.9
P33,jrrdev/cve-2017-5638:latest,0,13,216,100,tomcat-8.0.33
P34,jwhostetler/guacamole:latest,0,9,856,324,mysql-5.1.35
P35,kennedyoliveira/hystrix-dashboard:dev,0,18,111,66,jackson-databind-2.7.4
P36,kromit/rkhelper:latest,0,26,110,44,jackson-databind-2.7.2
P37,maite/application:latest,0,30,948,494,tomcat-8.5.11
P38,mariobehling/loklak:development,0,6,20,8,jackson-databind-2.2.3
P39,meirwa/spring-boot-tomcat-mysql-app:latest,0,32,1316,542,mysql-5.1.31
P40,nmdpbioinformatics/phycus:latest,0,19,319,176,mysql-8.0.13
P41,onosproject/onos:latest,0,10,37,18,jackson-databind-2.9.5
P42,overture/score:edge,0,6,44,23,jackson-databind-2.8.3
P43,owasp/zap2docker-stable:latest,0,6,46,21,jackson-databind-2.9.8
P44,pelleria/hunter:latest,0,30,946,494,tomcat-8.5.11
P45,reportportal/service-api:5.0.0-BETA-12,0,10,39,12,tomcat-9.0.12
P46,schibstedspain/turbine-hystrix-dashboard:latest,0,11,184,108,tomcat-8.0.23
P47,shadovokun/obarbecue:latest,0,30,946,494,tomcat-8.5.11
P48,sonamsamdupkhangsar/springboot-docker:latest,0,16,175,95,tomcat-8.5.11
P49,srevereault/javalove:latest,0,1,14,14,mercurial-3.1.2
P50,strm/tasker:latest,0,5,35,22,jackson-databind-2.8.9
P51,surfsara/evidence-newsreader-k8s-rite:latest,0,62,298,81,batik-1.7
P52,tremolosecurity/kubernetes-artifact-deployment:latest,0,1,7,7,jackson-databind-2.9.8
P53,vidanyu/ache:latest,0,17,69,18,jackson-databind-2.9.5
P54,yegor256/rultor:1.68.2,0,52,163,30,batik-1.8
P55,yegor256/threecopies:latest,0,7,7,1,fstream-1.0.10

==> table/data/test1.csv <==
ID,DockerImage,VulApp,VulDep,DetectedVul,HighVulInPackage,MostVulPackage
P1,88250/solo:v3.0.0,0,5,120,133,mysql-8.0.12


==> table/data/test2.csv <==
name,osfreq,bugfreq,pacfreq


==> table/data/topsec.csv <==
"Bug pattern","Description"
PATH_TRAVERSAL_IN,Allows attackers to get access to files and can read them.
UNENCRYPTED_SOCKET,Unencrypted communication channel can be intercepted by an attackers.
WEAK_MESSAGE_DIGEST,Weak Hash functions can be severily compromised as the attackers can find collision within seconds.
PREDICTABLE_RANDOM,A password reset token or any secret value generated based on predictable random generator can cause vulnerability.
PATH_TRAVERSAL_OUT,Allows attackers to get access to files and is able to modify them.


==> table/data/vultable.csv <==
name,totalvulclass,bugtype,vulconstructs
AlexandrePellerin-Hunter,7,PATH_TRAVERSAL_IN,13
Asqatasun-Asqatasun,59,PATH_TRAVERSAL_IN,81
Axel-C-SPI,142,PATH_TRAVERSAL_IN,112
BaseXdb-basex,148,PATH_TRAVERSAL_IN,121
Cantara-ConfigService,273,PATH_TRAVERSAL_IN,180
Daikimi-Projet_Agile,143,PATH_TRAVERSAL_IN,112
DowanBeer-NorthClimbing,265,PATH_TRAVERSAL_IN,333
Financial-Times-api-policy-component,221,PATH_TRAVERSAL_IN,200
Financial-Times-methode-article-mapper,202,PATH_TRAVERSAL_IN,164
HuygensING-timbuctoo,881,PATH_TRAVERSAL_IN,908
Kisuma-jersey-skeleton,142,PATH_TRAVERSAL_IN,112
Plinz-sprintercellserver,116,PATH_TRAVERSAL_IN,105
Shadovokun-OBarbecue,149,PATH_TRAVERSAL_IN,125
WASdev-sample.ferret,1053,PATH_TRAVERSAL_IN,1411
aaomidi-BitcoinTracker,52,OBJECT_DESERIALIZATION,36
apache-nifi,2830,OBJECT_DESERIALIZATION,1623
beuns-vianney-ProjetAgile2017-Groupe1,162,PATH_TRAVERSAL_IN,133
bo0tzz-ComplimentBot,32,WEAK_MESSAGE_DIGEST,33
bo0tzz-ISStatusBot,4,PATH_TRAVERSAL_IN,2
bo0tzz-ImageFetchBot,25,PATH_TRAVERSAL_IN,28
bo0tzz-PotatOSBot,25,PATH_TRAVERSAL_IN,28
bo0tzz-RemindMeBot,67,OBJECT_DESERIALIZATION,49
bptlab-argos-backend,143,PATH_TRAVERSAL_IN,124
carlossg-jenkins-kubernetes-plugin,29,PATH_TRAVERSAL_IN,14
common-workflow-language-cwlviewer,546,PATH_TRAVERSAL_IN,712
devmattrick-EmotesBot,5,PATH_TRAVERSAL_IN,9
gazgeek-springboot-helloworld,157,PATH_TRAVERSAL_IN,282
indigo-dc-orchestrator,700,OBJECT_DESERIALIZATION,504
iotaledger-iri,287,PATH_TRAVERSAL_IN,243
jaegertracing-spark-dependencies,451,PATH_TRAVERSAL_IN,404
jamesdbloom-mockserver,452,OBJECT_DESERIALIZATION,317
jeremylong-DependencyCheck,641,PATH_TRAVERSAL_IN,396
jhipster-jhipster-registry,436,OBJECT_DESERIALIZATION,305
jhipster-jhipster-sample-app,300,PATH_TRAVERSAL_IN,171
jmxtrans-jmxtrans,236,PATH_TRAVERSAL_IN,191
jolie-jolie,217,SQL_INJECTION_JDBC,261
jrrdev-cve-2017-5638,311,PATH_TRAVERSAL_IN,505
jwhostet-guacamole-client,61,PATH_TRAVERSAL_IN,46
luccioman-yacy_search_server,663,PATH_TRAVERSAL_IN,611
mesos-storm,158,PATH_TRAVERSAL_IN,125
nikfoundas-etcd-viewer,148,PATH_TRAVERSAL_IN,114
ntikhonov-ignite,233,PATH_TRAVERSAL_IN,423
prometheus-cloudwatch_exporter,86,PATH_TRAVERSAL_IN,56
rakam-io-rakam,9,PATH_TRAVERSAL_IN,18
ukwa-ukwa-ui,282,PATH_TRAVERSAL_IN,232
yegor256-rultor,558,PATH_TRAVERSAL_IN,439
yegor256-threecopies,382,PATH_TRAVERSAL_IN,324
zendesk-maxwell,291,PATH_TRAVERSAL_IN,181


==> table/data/vultype.csv <==
Vultype,num
Denial of Service,    4735
Overflow,    2278
Gain Privilege,     697
Unauthorized Access,     632
Bypass a restriction,     396
Code Execution,     388
Injection (SQL/Command),     225
Memory Corruption,     213
Obtain Sensitive Information,     208
Path Traversal,      47

